Some Approximation Bounds for Deep Networks

In this paper we introduce new bounds on the approximation of functions in deep networks and in doing so introduce some new deep network architectures for function approximation. These results give some theoretical insight into the success of autoencoders and ResNets.

==> Figs/CascadeResNet.tikz <==
\begin{tikzpicture}[scale=0.5,shorten <=1pt, shorten >=1pt, every node/.append style={transform shape}]
\matrix[minimum size=8, row sep=1.8cm,column sep=1.6cm]
{
\node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node[draw,ellipse] (f) {$f'$}; & \node{}; & \node{}; & \node{};\\
\node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node[draw,ellipse] (g3) {$g_3$};\\
\node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node[draw,ellipse](g2){$g_2$}; & \node[draw,ellipse](N31){$N_{31}$}; & \node[draw,ellipse](N32){$N_{32}$}; & \node[draw,ellipse](N33){$N_{33}$};\\
\node{}; & \node{}; & \node[draw,ellipse](g1) {$g_1$}; & \node[draw,ellipse](N21){$N_{21}$}; & \node[draw,ellipse](N22){$N_{22}$}; & \node[draw,ellipse](N23){$N_{23}$}; & \node{}; & \node{}; & \node{};\\
\node[draw,ellipse](N11) {$N_{11}$} ; & \node[draw,ellipse](N12){$N_{12}$} ; & \node[draw,ellipse](N13){$N_{13}$} ; & \node{}; & \node{}; & \node{}; &\node{}; & \node{}; & \node{};\\
\node{}; &\node{}; & \node{}; & \node{}; & \node[draw,ellipse] (X1) {$X_1$}; & \node[draw,ellipse] (X2) {$X_2$}; & \node[draw,ellipse] (X3) {$X_3$}; & \node{}; & \node{}; \\
};
\draw[->,thick] (X1) -- (N11);
\draw[->,thick] (X1) -- (N12);
\draw[->,thick] (X1) -- (N13);
\draw[->,thick] (X2) -- (N11);
\draw[->,thick] (X2) -- (N12);
\draw[->,thick] (X2) -- (N13);
\draw[->,thick] (X3) -- (N11);
\draw[->,thick] (X3) -- (N12);
\draw[->,thick] (X3) -- (N13);
\draw[->,thick] (N11) -- (g1);
\draw[->,thick] (N12) -- (g1);
\draw[->,thick] (N13) -- (g1);
\draw[->,thick] (X1) -- (N21);
\draw[->,thick] (X1) -- (N22);
\draw[->,thick] (X1) -- (N23);
\draw[->,thick] (X2) -- (N21);
\draw[->,thick] (X2) -- (N22);
\draw[->,thick] (X2) -- (N23);
\draw[->,thick] (X3) -- (N21);
\draw[->,thick] (X3) -- (N22);
\draw[->,thick] (X3) -- (N23);
\draw[->,thick] (g1) -- (g2);
\draw[->,thick] (N21) -- (g2);
\draw[->,thick] (N22) -- (g2);
\draw[->,thick] (N23) -- (g2);
\draw[->,thick] (X1) -- (N31);
\draw[->,thick] (X1) -- (N32);
\draw[->,thick] (X1) -- (N33);
\draw[->,thick] (X2) -- (N31);
\draw[->,thick] (X2) -- (N32);
\draw[->,thick] (X2) -- (N33);
\draw[->,thick] (X3) -- (N31);
\draw[->,thick] (X3) -- (N32);
\draw[->,thick] (X3) -- (N33);
\draw[->,thick] (g2) -- (g3);
\draw[->,thick] (N31) -- (g3);
\draw[->,thick] (N32) -- (g3);
\draw[->,thick] (N33) -- (g3);
\draw[->,thick] (g1) -- (f);
\draw[->,thick] (g2) -- (f);
\draw[->,thick] (g3) -- (f);

\end{tikzpicture}


==> Figs/FCLayerNet.tikz <==
\begin{tikzpicture}[scale=0.5,shorten <=1pt, shorten >=1pt, every node/.append style={transform shape}]
\matrix[minimum size=5, row sep=1.8cm,column sep=1.6cm]
{
\node[draw,ellipse] (f) {$f'$}; & \node{}; & \node{}; & \node{}; & \node{}; \\
\node{}; & \node[draw,ellipse] (g3) {$g3$}; & \node{}; & \node{}; & \node{}; \\
\node{}; & \node[draw,ellipse] (g2) {$g_2$}; & \node[draw,ellipse] (N31) {$N_{31}$};  & \node[draw,ellipse] (N32) {$N_{32}$}; & \node[draw,ellipse] (N33) {$N_{33}$};\\
\node{}; & \node[draw,ellipse] (g1) {$g_1$}; & \node[draw,ellipse] (N21) {$N_{21}$};  & \node[draw,ellipse] (N22) {$N_{22}$}; & \node[draw,ellipse] (N23) {$N_{23}$};\\
\node{}; & \node{}; & \node[draw,ellipse] (N11) {$N_{11}$};  & \node[draw,ellipse] (N12) {$N_{12}$}; & \node[draw,ellipse] (N13) {$N_{13}$};\\
\node{}; & \node{}; & \node[draw,ellipse] (X1) {$X_1$};  & \node[draw,ellipse] (X2) {$X_2$}; & \node[draw,ellipse] (X3) {$X_3$};\\
};
\draw[->,thick] (X1) -- (N11);
\draw[->,thick] (X1) -- (N12);
\draw[->,thick] (X1) -- (N13);
\draw[->,thick] (X2) -- (N11);
\draw[->,thick] (X2) -- (N12);
\draw[->,thick] (X2) -- (N13);
\draw[->,thick] (X3) -- (N11);
\draw[->,thick] (X3) -- (N12);
\draw[->,thick] (X3) -- (N13);
\draw[->,thick] (N11) -- (g1);
\draw[->,thick] (N12) -- (g1);
\draw[->,thick] (N13) -- (g1);
\draw[->,thick] (N11) -- (N21);
\draw[->,thick] (N11) -- (N22);
\draw[->,thick] (N11) -- (N23);
\draw[->,thick] (N12) -- (N21);
\draw[->,thick] (N12) -- (N22);
\draw[->,thick] (N12) -- (N23);
\draw[->,thick] (N13) -- (N21);
\draw[->,thick] (N13) -- (N22);
\draw[->,thick] (N13) -- (N23);
\draw[->,thick] (g1) -- (g2);
\draw[->,thick] (N21) -- (g2);
\draw[->,thick] (N22) -- (g2);
\draw[->,thick] (N23) -- (g2);
\draw[->,thick] (N21) -- (N31);
\draw[->,thick] (N21) -- (N32);
\draw[->,thick] (N21) -- (N33);
\draw[->,thick] (N22) -- (N31);
\draw[->,thick] (N22) -- (N32);
\draw[->,thick] (N22) -- (N33);
\draw[->,thick] (N23) -- (N31);
\draw[->,thick] (N23) -- (N32);
\draw[->,thick] (N23) -- (N33);
\draw[->,thick] (g2) -- (g3);
\draw[->,thick] (N31) -- (g3);
\draw[->,thick] (N32) -- (g3);
\draw[->,thick] (N33) -- (g3);
\draw[->,thick] (g1) -- (f);
\draw[->,thick] (g2) -- (f);
\draw[->,thick] (g3) -- (f);
\end{tikzpicture}


==> Figs/InputResNet.tikz <==
\begin{tikzpicture}[scale=0.5,shorten <=1pt, shorten >=1pt, every node/.append style={transform shape}]
\matrix[minimum size=8, row sep=1.8cm,column sep=1.6cm]
{
\node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node[draw,ellipse] (g3) {g3};\\
\node{}; & \node{}; & \node{}; & \node{}; & \node{}; & \node[draw,ellipse](g2){$g_2$}; & \node[draw,ellipse](N31){$N_{31}$}; & \node[draw,ellipse](N32){$N_{32}$}; & \node[draw,ellipse](N33){$N_{33}$};\\
\node{}; & \node{}; & \node[draw,ellipse](g1) {$g_1$}; & \node[draw,ellipse](N21){$N_{21}$}; & \node[draw,ellipse](N22){$N_{22}$}; & \node[draw,ellipse](N23){$N_{23}$}; & \node{}; & \node{}; & \node{};\\
\node[draw,ellipse](N11) {$N_{11}$} ; & \node[draw,ellipse](N12){$N_{12}$} ; & \node[draw,ellipse](N13){$N_{13}$} ; & \node{}; & \node{}; & \node{}; &\node{}; & \node{}; & \node{};\\
\node{}; &\node{}; & \node{}; & \node{}; & \node[draw,ellipse] (X1) {$X_1$}; & \node[draw,ellipse] (X2) {$X_2$}; & \node[draw,ellipse] (X3) {$X_3$}; & \node{}; & \node{}; \\
};
\draw[->,thick] (X1) -- (N11);
\draw[->,thick] (X1) -- (N12);
\draw[->,thick] (X1) -- (N13);
\draw[->,thick] (X2) -- (N11);
\draw[->,thick] (X2) -- (N12);
\draw[->,thick] (X2) -- (N13);
\draw[->,thick] (X3) -- (N11);
\draw[->,thick] (X3) -- (N12);
\draw[->,thick] (X3) -- (N13);
\draw[->,thick] (N11) -- (g1);
\draw[->,thick] (N12) -- (g1);
\draw[->,thick] (N13) -- (g1);
\draw[->,thick] (X1) -- (N21);
\draw[->,thick] (X1) -- (N22);
\draw[->,thick] (X1) -- (N23);
\draw[->,thick] (X2) -- (N21);
\draw[->,thick] (X2) -- (N22);
\draw[->,thick] (X2) -- (N23);
\draw[->,thick] (X3) -- (N21);
\draw[->,thick] (X3) -- (N22);
\draw[->,thick] (X3) -- (N23);
\draw[->,thick] (g1) -- (g2);
\draw[->,thick] (N21) -- (g2);
\draw[->,thick] (N22) -- (g2);
\draw[->,thick] (N23) -- (g2);
\draw[->,thick] (X1) -- (N31);
\draw[->,thick] (X1) -- (N32);
\draw[->,thick] (X1) -- (N33);
\draw[->,thick] (X2) -- (N31);
\draw[->,thick] (X2) -- (N32);
\draw[->,thick] (X2) -- (N33);
\draw[->,thick] (X3) -- (N31);
\draw[->,thick] (X3) -- (N32);
\draw[->,thick] (X3) -- (N33);
\draw[->,thick] (g2) -- (g3);
\draw[->,thick] (N31) -- (g3);
\draw[->,thick] (N32) -- (g3);
\draw[->,thick] (N33) -- (g3);
\draw[->,thick] (N11) -- (N21);
\draw[->,thick] (N11) -- (N22);
\draw[->,thick] (N11) -- (N23);
\draw[->,thick] (N12) -- (N21);
\draw[->,thick] (N12) -- (N22);
\draw[->,thick] (N12) -- (N23);
\draw[->,thick] (N13) -- (N21);
\draw[->,thick] (N13) -- (N22);
\draw[->,thick] (N13) -- (N23);
\draw[->,thick] (N21) -- (N31);
\draw[->,thick] (N21) -- (N32);
\draw[->,thick] (N21) -- (N33);
\draw[->,thick] (N22) -- (N31);
\draw[->,thick] (N22) -- (N32);
\draw[->,thick] (N22) -- (N33);
\draw[->,thick] (N23) -- (N31);
\draw[->,thick] (N23) -- (N32);
\draw[->,thick] (N23) -- (N33);
\end{tikzpicture}


==> Figs/ResNet.tikz <==
\begin{tikzpicture}[scale=0.5,shorten <=1pt, shorten >=1pt, every node/.append style={transform shape}]
\matrix[minimum size=8, row sep=1.8cm,column sep=1.6cm]
{
\node{}; &\node{}; &\node{}; &\node{}; & \node[draw,ellipse] (g3) {g3};\\
\node[draw,ellipse](N31){$N_{31}$}; & \node[draw,ellipse](N32){$N_{32}$}; & \node[draw,ellipse](N33){$N_{33}$};\\
\node{}; & \node{}; & \node{}; & \node[draw,ellipse](N21){$N_{21}$}; & \node[draw,ellipse](N22){$N_{22}$}; & \node[draw,ellipse](N23){$N_{23}$};\\
\node[draw,ellipse](N11) {$N_{11}$} ; & \node[draw,ellipse](N12){$N_{12}$} ; & \node[draw,ellipse](N13){$N_{13}$} ; & \node{}; & \node{}; & \node{}; \\
\node{}; &\node{}; & \node{}; & \node[draw,ellipse] (X1) {$X_1$}; & \node[draw,ellipse] (X2) {$X_2$}; & \node[draw,ellipse] (X3) {$X_3$}; \\
};
\draw[->,thick] (X1) -- (N11);
\draw[->,thick] (X1) -- (N12);
\draw[->,thick] (X1) -- (N13);
\draw[->,thick] (X2) -- (N11);
\draw[->,thick] (X2) -- (N12);
\draw[->,thick] (X2) -- (N13);
\draw[->,thick] (X3) -- (N11);
\draw[->,thick] (X3) -- (N12);
\draw[->,thick] (X3) -- (N13);
\draw[->,thick] (X1) -- (N21);
\draw[->,thick] (X1) -- (N22);
\draw[->,thick] (X1) -- (N23);
\draw[->,thick] (X2) -- (N21);
\draw[->,thick] (X2) -- (N22);
\draw[->,thick] (X2) -- (N23);
\draw[->,thick] (X3) -- (N21);
\draw[->,thick] (X3) -- (N22);
\draw[->,thick] (X3) -- (N23);
\draw[->,thick] (N11) -- (N31);
\draw[->,thick] (N11) -- (N32);
\draw[->,thick] (N11) -- (N33);
\draw[->,thick] (N12) -- (N31);
\draw[->,thick] (N12) -- (N32);
\draw[->,thick] (N12) -- (N33);
\draw[->,thick] (N13) -- (N31);
\draw[->,thick] (N13) -- (N32);
\draw[->,thick] (N13) -- (N33);
\draw[->,thick] (N31) -- (g3);
\draw[->,thick] (N32) -- (g3);
\draw[->,thick] (N33) -- (g3);
\draw[->,thick] (N21) -- (g3);
\draw[->,thick] (N22) -- (g3);
\draw[->,thick] (N23) -- (g3);
\draw[->,thick] (N11) -- (N21);
\draw[->,thick] (N11) -- (N22);
\draw[->,thick] (N11) -- (N23);
\draw[->,thick] (N12) -- (N21);
\draw[->,thick] (N12) -- (N22);
\draw[->,thick] (N12) -- (N23);
\draw[->,thick] (N13) -- (N21);
\draw[->,thick] (N13) -- (N22);
\draw[->,thick] (N13) -- (N23);
\draw[->,thick] (N21) -- (N31);
\draw[->,thick] (N21) -- (N32);
\draw[->,thick] (N21) -- (N33);
\draw[->,thick] (N22) -- (N31);
\draw[->,thick] (N22) -- (N32);
\draw[->,thick] (N22) -- (N33);
\draw[->,thick] (N23) -- (N31);
\draw[->,thick] (N23) -- (N32);
\draw[->,thick] (N23) -- (N33);
\end{tikzpicture}

